Hydra: An Accelerator for Real-Time Edge-Aware Permeability Filtering in 65nm CMOS

Many modern video processing pipelines rely on edge-aware (EA) filtering methods. However, recent high-quality methods are challenging to run in real-time on embedded hardware due to their computational load. To this end, we propose an area-efficient and real-time capable hardware implementation of a high quality EA method. In particular, we focus on the recently proposed permeability filter (PF) that delivers promising quality and performance in the domains of HDR tone mapping, disparity and optical flow estimation. We present an efficient hardware accelerator that implements a tiled variant of the PF with low on-chip memory requirements and a significantly reduced external memory bandwidth (6.4x w.r.t. the non-tiled PF). The design has been taped out in 65 nm CMOS technology, is able to filter 720p grayscale video at 24.8 Hz and achieves a high compute density of 6.7 GFLOPS/mm2 (12x higher than embedded GPUs when scaled to the same technology node). The low area and bandwidth requirements make the accelerator highly suitable for integration into SoCs where silicon area budget is constrained and external memory is typically a heavily contended resource.

==> data/HydraComplexity.txt <==
----------------------------------------------
-- Synopsys
----------------------------------------------

Number of ports:                         8741
Number of nets:                        425380
Number of cells:                       409124
Number of combinational cells:         380558
Number of sequential cells:             28164
Number of macros/black boxes:              52
Number of buf/inv:                      75927
Number of references:                     496

Combinational area:             831723.494996
Buf/Inv area:                    90538.563367
Noncombinational area:          255155.037988
Macro/Black Box area:           815468.654297
Net Interconnect area:      undefined  (Wire load has zero net area)

Total cell area:               1902347.187281
Total area:                 undefined

----------------------------------------------
-- Encounter
----------------------------------------------

==============================
Floorplan/Placement Information
==============================
Total area of Standard cells: 1803835.080 um^2  
Total area of Standard cells(Subtracting Physical Cells): 1096761.960 um^2  
Total area of Macros: 815468.632 um^2  
Total area of Blockages: 0.000 um^2  
Total area of Pad cells: 634458.240 um^2  
Total area of Core: 2681078.760 um^2  
Total area of Chip: 3515625.000 um^2  
Effective Utilization: 1.0000e+00  
Number of Cell Rows: 909  
% Pure Gate Density #1 (Subtracting BLOCKAGES): 67.280%  
% Pure Gate Density #2 (Subtracting BLOCKAGES and Physical Cells): 40.907%  
% Pure Gate Density #3 (Subtracting MACROS): 96.689%  
% Pure Gate Density #4 (Subtracting MACROS and Physical Cells): 58.788%  
% Pure Gate Density #5 (Subtracting MACROS and BLOCKAGES): 96.689%  
% Pure Gate Density #6 (Subtracting MACROS and BLOCKAGES for insts are not placed): 58.788%  
% Core Density (Counting Std Cells and MACROs): 97.696%  
% Core Density #2(Subtracting Physical Cells): 71.323%  
% Chip Density (Counting Std Cells and MACROs and IOs): 92.551%  
% Chip Density #2(Subtracting Physical Cells): 72.439%  
# Macros within 5 sites of IO pad: No  
Macro halo defined?: Yes  

----------------------------------------------
-- gate equivalents
----------------------------------------------

std cells + macro area:
1912230.592
/ 1.44
1'328kGE


macro area:
815468.632
/ 1.44
566 kGE

std cells:
1096761.960
/ 1.44
762 kGE




==> data/precision-all.csv <==
mantissa,psnr_e4,psnr_e5,psnr_e6,psnr_e7,aee_e6,aee_e7
10,30.581,53.042,59.501,59.501,,
11,30.581,54.513,67.117,67.117,,
12,30.581,54.979,73.592,73.592,0.0061774,0.0061774
13,30.581,55.236,77.136,77.136,0.0046978,0.0046978
14,30.581,55.314,82.019,82.019,0.0020212,0.0020212
15,30.581,55.41,86.991,86.991,0.00069877,0.00069877
16,30.581,55.401,92.789,92.789,0.00051026,0.00051026
17,30.581,55.389,100.57,100.57,0.00013376,0.00013376
18,30.581,55.386,108.61,108.61,0.00019135,0.00019135
19,30.581,55.387,116.48,116.48,3.67E-05,3.67E-05
20,30.581,55.387,122.32,122.32,2.26E-05,2.26E-05
21,30.581,55.387,125.49,125.49,1.17E-05,1.17E-05
22,30.581,55.387,130.45,130.45,6.44E-06,6.44E-06
23,30.581,55.387,135.53,135.53,4.10E-06,4.10E-06


==> data/psnr_data.csv <==
mantissa,exp4,exp5,exp6,exp7
10,30.581,53.042,59.501,59.501
11,30.581,54.513,67.117,67.117
12,30.581,54.979,73.592,73.592
13,30.581,55.236,77.136,77.136
14,30.581,55.314,82.019,82.019
15,30.581,55.41,86.991,86.991
16,30.581,55.401,92.789,92.789
17,30.581,55.389,100.57,100.57
18,30.581,55.386,108.61,108.61
19,30.581,55.387,116.48,116.48
20,30.581,55.387,122.32,122.32
21,30.581,55.387,125.49,125.49
22,30.581,55.387,130.45,130.45
23,30.581,55.387,135.53,135.53


==> data/psnrs_export.csv <==
Exponent width,Mantissa: 10, Mantissa: 11, Mantissa: 12, Mantissa: 13, Mantissa: 14, Mantissa: 15, Mantissa: 16, Mantisssa: 17, Mantissa: 18, Mantissa: 19,Mantissa: 20, Mantissa: 21, Mantissa: 22, Mantissa: 23
4,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581,30.581
5,53.042,54.513,54.979,55.236,55.314,55.41,55.401,55.389,55.386,55.387,55.387,55.387,55.387,55.387
6,59.501,67.117,73.592,77.136,82.019,86.991,92.789,100.57,108.61,116.48,122.32,125.49,130.45,135.53
7,59.501,67.117,73.592,77.136,82.019,86.991,92.789,100.57,108.61,116.48,122.32,125.49,130.45,135.53


==> data/sram_size.csv <==
Architecture, SRAM size [kB]
Global, 11059
96x96, 115.2
48x48, 27.6
24x24, 6.9

